A classifier for spurious astrometric solutions in Gaia EDR3

The Gaia early Data Release 3 has delivered exquisite astrometric data for 1.47 billion sources, which is revolutionizing many fields in astronomy. For a small fraction of these sources, the astrometric solutions are poor, and the reported values and uncertainties may not apply. Before any analysis, it is important to recognize and excise these spurious results - this is commonly done by means of quality flags in the Gaia catalog. Here, we devise a means of separating 'good' from 'bad' astrometric solutions that is an order of magnitude cleaner than any single flag: 99.3% pure and 97.3% complete, as validated on our test data. We devise an extensive sample of manifestly bad astrometric solutions, with parallax that is negative at > 4.5 sigma; and a corresponding sample of presumably good solutions, including sources in HEALPix pixels on the sky that do not contain such negative parallaxes, and sources that fall on the main sequence in a color-absolute magnitude diagram. We then train a neural network that uses 17 pertinent Gaia catalog entries and information about nearby sources to discriminate between these two samples, captured in a single 'astrometric fidelity' parameter. A diverse set of verification tests shows that our approach works very cleanly, including for sources with positive parallaxes. The main limitations of our approach are in the very low-SNR and the crowded regime. Our astrometric fidelities for all of eDR3 can be queried via the Virtual Observatory, our code and data are public.

==> answer_to_the_referee.txt <==
We thank the referee for their valuable comments, which have helped us to improve the draft. Below, we respond to the referee's comments inline. The referee's comments are noted with a ">" symbol.

Note that in the updated manuscript, we have bolded our changes, using a custom LaTeX command, \changed{}. In the abstract, which we have edited to cut down to the 250-word limit, changes are too numerous to show clearly with bolding.

General points
==============

> I miss a discussion of how the training features were selected, why they are
useful and in which situations they may lead the process astray.

At the beginning of Section 4.1, we have clarified that we begin with nearly the same set of features as the GCNS, because they obtained good results with those features. Later in Section 4.1, we describe the "dist_nearest_neighbor_at_least_X_brighter" features and why they should be useful. We have added a clarification that these features are not used by the GCNS. We expanded the whole discussion in Section 4.1. trying to motivate and explain our feature selection better and also addressing your concerns from the next three comments.

> matched_transits_removed: this is only available when a source_id is
repeated from Gaia DR2, but source_ids and matches may have changed for 
perfectly harmless reasons. The change may also be caused by a close 
neighbour, but there are already many other indicators covering that
situation.

We have re-run our training pipeline and validation tests with matched_transits_removed. The results are not substantially different. While the LMC comparison (Fig. 9) looks slightly better without matched_transits_removed, the results for the other validation tests are nearly identical. We do not think that the difference is large enough to merit revising the v2 fidelities that we have uploaded to the GAVO TAP server.

> astrometric_params_solved: this parameter tells if the source colour was
solved for in the astrometric solution, in other words if no reliable
colour was available from Gaia DR2. This is again an indication of
close neighbours and introduces again a dependence on whether the source_id was repeated from DR2.

We know from the eDR3 "Parallax bias versus magnitude, colour, and position" paper that the 5p and 6p astrometric solutions have different systematics and cannot be treated equally. Therefore, adding this feature does help in classifying spurious astrometric solutions. We acknowledge that there might be sources that by chance were assigned a new eDR3 source ID and therefore have no DR2 color, and yet are perfectly fine. Our network should still be able to handle these sources, as they should behave well in the other features. Still, these sources will follow the systematics of 6p solutions and should be treated differently to 5p solutions, which our network does. We added a paragraph on that in the feature section.

> pmra, pmdec: the only reason I can see for including the size of the
proper motion (why not simply the total proper motion?) is to check if
a source with a small parallax - and therefore presumably distant - has a 
(too) high proper motion.  There could be a risk here of misclassifying 
unusual stars. Also, proper motion varies across the sky and giving weight
to its size may introduce unwanted effects.

From the GCNS paper, we know that proper motion is important for discriminating between good and bad solutions (see the appendix figure for pmra and pmdec distributions). We acknowledge that total pm would have been the better parameter. We have looked to see whether our model automatically labels distant stars with large (but physically plausible) proper motions as "bad." To take an extreme example, consider a star at 10 kpc with transverse velocity of 1000 km/s. This translates to a proper motion of 21 mas/yr. We have looked for such sources using the following ADQL query:

    SELECT TOP 1000
      *
    FROM gaia.edr3lite
    JOIN gedr3spur.main USING (source_id)
    WHERE
      ((pmra*pmra + pmdec*pmdec) > 400)
      AND (parallax+3*parallax_error < 1)
      AND (parallax/parallax_error > -2)
      AND (random_index BETWEEN 0 AND 1000000)

We find that most such sources are labeled "good" by our model (fidelity_v2 > 0.5), meaning that our model by no means automatically rejects distant sources merely for having large (but physically plausible) proper motions.

> The training features are referenced by their Gaia names, which in some cases
are self-explanatory (e.g.  "parallax_error"), but in others are rather obscure
(e.g. "ruwe" or "astrometric_sigma5d_max" or "excess_noise_sig").  A (short)
explanation to each feature would be welcomed by readers unfamilar with Gaia
jargon.
    
We have included a footnote that links to https://gea.esac.esa.int/archive/documentation/GEDR3/Gaia_archive/chap_datamodel/sec_dm_main_tables/ssec_dm_gaia_source.html, which explains the meaning of the features.

> The authors also introduce indicators they created themselves, viz. the
distances to brighter neigbours (0, 2, 4, ... mags brighter). Such neighbours
are clearly worrying, while a much faint neighbour will hardly be felt.
However, I cannot help wondering if a slightly fainter neighbour would be a
problem?  e.g. 0.5 or one magnitude fainter?

During the development of our classifier, we tested models trained with features indicating the distance to fainter sources (e.g., 2 mags fainter, 1 mag fainter). However, we found that they did not significantly improve the overall performance of our model, relative to our fiducial model. In other words, distance to neighbors 0, 2, 4, ... mags brighter already contained most of the relevant information. We felt that by including the distance to fainter sources, we risked giving the model too much information about what region of the sky it was looking at (by telling it the local density of sources), which might cause it to learn that most of our bad training examples came from dense regions of the sky. This might not generalize well the full catalog, and lead to many good sources in crowded regions being rejected. Comparing this risk with the limited improvement that the features would bring, we decided not to include them. We have added a statement to Section 4.1 that we explored the use of these features (X < 0), but did not find that they brought much overall improvement.

> Purity and completeness. Impressive numbers are mentioned in the abstract and
later, but as mentioned in the opening of Sect. 5, the test data has the same
properties as the training set. Is it possible to reach a more general
conclusion from the tests in Sect. 5?

The purity and completeness figures are most useful in comparing the performance of our classifier with simple cuts on individual flags or with simpler classifiers (see Section 4.4). In Section 5, we cannot make the same sorts of precise statements about purity and completeness as we can on the test dataset in Section 4. The purpose of Section 5 is rather to show that in a number of different regimes, our classifier performs well (e.g., by comparing the parallax distributions of sources identified as "good" or "bad" in the direction of the LMC). It is difficult to create yet another validation set for which we know the underlying truth about each source, but it is possible, as in Section 5, to show that the classifier behaves reasonably on various datasets.

> Style. The Gaia magnitudes are in some parts of the text referred to 
following the Gaia convention (e.g. "G_BP-G_RP colours") while in other parts
a different convention is used (e.g. "G-RP colour"). The same goes for many 
figure labels. I am not sure if MNRAS has any preference, but at least the
same style should be used throughout the paper.

Thanks for pointing this out. We have homogenized the style.

> Some figures are not referenced in the text (e.g. Fig 4, Fig A1). I would
believe all figures should be mentioned.

We have now referenced all figures in the text.

Specific points
===============

> p1R26. "is delivering". Sounds a bit too definitive. Future releases may
deliver more.

Indeed. We have changed the phrasing.
 
> p1R52. "that incompatible" --> "that are ..."

Thanks for finding this.

> p2R30. "we neglect the ... zero-point offset". You may add a line explaining
why this is safe.

We have added a statement explaining this.

> p2R56. "increase the probability of spurious detections ocurring at the same
place". The chance that spurious detections lead to an (apparently) good
astrometric solution cannot be high.  Is it not more likely that repeated scan
angles will amplify the disturbance from a close neighbour?

That sounds very plausible. We have made our statement softer and added your explanation.

> p3R43. For PS1 the search ensures that we are dealing with the "best" (closest)
neighbour, but do you have a limit on the distance? If Gaia is giving a bad
solution because a source has a close neighbour, the source may still have
a "best neighbour" in PS1.

The PS1 xmatch only makes sure that the Gaia source is not spurious. It does not help with filtering spurious astrometric solutions. For this, the color cut and the low density fields with no very negative parallax solutions are our discriminators.

> p5Fig4. Is the figure referenced in the text?

We added a reference in Section 3.2.2

> p5Fig4. The caption is rather verbose. I am not sure about MNRAS style, but
normally captions should be concise and not enter into discussions.

We have shortened the caption.

> p6L35. "would needed" --> "would be needed"

Added.

> p11Fig11. "left and middle panels in each column" --> "... in each row"

Changed.

> p15Fig15 & p18Fig18. Previous figures use the G-G_RP colour thereby avoiding
the problems with faint G_BP magnitudes explained in Riello&al (2021) and
Fabricius&al (2021). However, Figs 15 and 18 use the G_BP-G_RP colour which is
notoriously bad (too blue) in the faint end. I would recommend using G-G_RP
also for Figs 15 and 18.

Thanks for this recommendation. On the other hand, the problems with the photometric excess factor are not so strongly visible in BP-RP color and we want to have both versions included in the paper as we also discuss these different problems with the color. In Figure 15, for instance, we see that these spurious blue faint sources in the bottom-right corner are not filtered out, neither by the astrometric fidelity nor by the normDG field, and that they are simply the flux error that you are pointing at.

> p16L56. "the the two" --> "the two"

Changed.

> p16Sect6. For the discussion on the usefulness of the phot_bp_rp_excess_factor
it may be relevant to try - or at least mention - the more elaborate excess
measure, C*, defined in Riello et al (2021, Sect. 6, Eq. 6)

We mention C* now.

> p17R28. "c.f. Fig. 4" --> "cf. Fig. 4"

Changed.

> p17R60. "as good good" --> "as good"

Changed.

> p19References. The entry for Gorski et al (2005) is duplicated. 

Fixed.

> p19References. The entry for Riello et al (2021) is duplicated. 

Fixed.


==> referee_report.txt <==
Rybizki et al.: A classifier for spurious astrometric solutions in Gaia eDR3

This paper addresses an important question for users of Gaia EDR3: which 
astrometric solutions are reliable and which are not. It is a continuation
of the work done for the Gaia Catalogue of Nearby Stars but now extended
to the full EDR3 catalogue.

The methods used are well exposed and the classification is tested thoroughly.
It is a valuable and user-friendly contribution to the assessment of the
individual Gaia solutions.


General points
==============

The problem of separating the wheat from the chaff is attacked using a neural
network, and therefore depends on the construction of reliable training sets of
'Good' and 'Bad' astrometric solutions and on selecting suitable training
features. The construction of the training sets is well explained.  However, I
miss a discussion of how the training features were selected, why they are
useful and in which situations they may lead the process astray. 

Many training features represent formal errors of the astrometric solution, or
are indicators of the goodness of fit. There is surely some redundancy, but
that appears harmless. There are also many features related to the presence
of other stars closeby. That is clearly relevant, and there is again some
redundancy. I am, however, worried about some of the features:

 - matched_transits_removed: this is only available when a source_id is
   repeated from Gaia DR2, but source_ids and matches may have changed for 
   perfectly harmless reasons. The change may also be caused by a close 
   neighbour, but there are already many other indicators covering that
   situation.
 - astrometric_params_solved: this parameter tells if the source colour was
   solved for in the astrometric solution, in other words if no reliable
   colour was available from Gaia DR2. This is again an indication of
   close neighbours and introduces again a dependence on whether the source_id
   was repeated from DR2.
 - pmra, pmdec: the only reason I can see for including the size of the
   proper motion (why not simply the total proper motion?) is to check if
   a source with a small parallax - and therefore presumably distant - has a 
   (too) high proper motion.  There could be a risk here of misclassifying 
   unusual stars. Also, proper motion varies across the sky and giving weight 
   to its size may introduce unwanted effects. 

The training features are referenced by their Gaia names, which in some cases
are self-explanatory (e.g.  "parallax_error"), but in others are rather obscure
(e.g. "ruwe" or "astrometric_sigma5d_max" or "excess_noise_sig").  A (short)
explanation to each feature would be welcomed by readers unfamilar with Gaia
jargon.

The authors also introduce indicators they created themselves, viz. the
distances to brighter neigbours (0, 2, 4, ... mags brighter). Such neighbours
are clearly worrying, while a much faint neighbour will hardly be felt.
However, I cannot help wondering if a slightly fainter neighbour would be a
problem?  e.g. 0.5 or one magnitude fainter?

Purity and completeness. Impressive numbers are mentioned in the abstract and
later, but as mentioned in the opening of Sect. 5, the test data has the same
properties as the training set. Is it possible to reach a more general
conclusion from the tests in Sect. 5?

Style. The Gaia magnitudes are in some parts of the text referred to 
following the Gaia convention (e.g. "G_BP-G_RP colours") while in other parts
a different convention is used (e.g. "G-RP colour"). The same goes for many 
figure labels. I am not sure if MNRAS has any preference, but at least the
same style should be used throughout the paper.

Some figures are not referenced in the text (e.g. Fig 4, Fig A1). I would
believe all figures should be mentioned.


Specific points
===============

p1R26. "is delivering". Sounds a bit too definitive. Future releases may
deliver more.

p1R52. "that incompatible" --> "that are ..."

p2R30. "we neglect the ... zero-point offset". You may add a line explaining
why this is safe.

p2R56. "increase the probability of spurious detections ocurring at the same
place". The chance that spurious detections lead to an (apparently) good
astrometric solution cannot be high.  Is it not more likely that repeated scan
angles will amplify the disturbance from a close neighbour?

p3R43. For PS1 the search ensures that we are dealing with the "best" (closest)
neighbour, but do you have a limit on the distance? If Gaia is giving a bad
solution because a source has a close neighbour, the source may still have
a "best neighbour" in PS1.

p5Fig4. Is the figure referenced in the text?

p5Fig4. The caption is rather verbose. I am not sure about MNRAS style, but
normally captions should be concise and not enter into discussions.

p6L35. "would needed" --> "would be needed"

p11Fig11. "left and middle panels in each column" --> "... in each row"

p15Fig15 & p18Fig18. Previous figures use the G-G_RP colour thereby avoiding
the problems with faint G_BP magnitudes explained in Riello&al (2021) and
Fabricius&al (2021). However, Figs 15 and 18 use the G_BP-G_RP colour which is
notoriously bad (too blue) in the faint end. I would recommend using G-G_RP
also for Figs 15 and 18.

p16L56. "the the two" --> "the two"

p16Sect6. For the discussion on the usefulness of the phot_bp_rp_excess_factor
it may be relevant to try - or at least mention - the more elaborate excess
measure, C*, defined in Riello et al (2021, Sect. 6, Eq. 6)

p17R28. "c.f. Fig. 4" --> "cf. Fig. 4"

p17R60. "as good good" --> "as good"

p19References. The entry for Gorski et al (2005) is duplicated. 

p19References. The entry for Riello et al (2021) is duplicated. 

